The widest H$\alpha$ survey of accreting protoplanets around nearby transition disks

The mechanisms of planet formation are still under debate. We know little about how planets form, even if more than 4000 exoplanets have been detected to date. Recent investigations target the cot of newly born planets: the protoplanetary disk. At the first stages of their life, exoplanets still accrete material from the gas-rich disk in which they are embedded. Transitional disks are indeed disks that show peculiarities, such as gaps, spiral arms, and rings, which can be connected to the presence of substellar companions. To investigate what is responsible for these features, we selected all the known transitional disks in the solar neighborhood (<200 pc) that are visible from the southern hemisphere. We conducted a survey of 11 transitional disks (TDs) with the SPHERE instrument at the VLT. This is the largest Halpha survey that has been conducted so far to look for protoplanets. The observations were performed with the Halpha filter of ZIMPOL in order to target protoplanets that are still in the accretion stage. All the selected targets are very young stars, less than 20 Myr, and show low extinction in the visible. We reduced the ZIMPOL pupil stabilized data by applying the method of the angular spectral differential imaging (ASDI), which combines both techniques. The datacubes are composed of the CntHalpha and the narrow band filter Halpha, which are taken simultaneously to permit the suppression of the speckle pattern. The principal component analysis (PCA) method was employed for the reduction of the data. For each dataset, we derived the 5sigma contrast limit and converted it in upper limits on the accretion luminosity. We do not detect any new accreting substellar companions around the targeted transition disks down to an average contrast of 12 magnitudes at 0.2 arcsec from the central star (continues in the manuscript).

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> ref_rep.txt <==

Dear referee,
we are really impressed and thankful for your constructive comments, which made our manuscript improve a lot. We hope to have addressed them all. Here below there are the specific answers to each of your comment.   

Major comments:

1) The authors have done an excellent job of presenting their contrast, line flux, and accretion luminosity limits as a function of angular separation. The paper would very much benefit from two straightforward modifications that would help readers interpret these results.

- It would be helpful to see Figures 14 and 15 plotted as a function of spatial separation (AU), in addition to angular separation. This could be accomplished by adding a second set of x axis labels.

We added two separate Figures with the spatial separation in astronomical units. 

- The authors mention their accretion rate limits in the text, but it would be helpful to add a plot similar to Figures 14 and 15 that shows planet mass times accretion rate limits as a function of spatial and angular separation. Although this requires some assumptions (e.g. inner CPD radius - Zhu 2015, Eisner 2015) it would still be useful if the assumptions were spelled out.

We added the plot and added the specific assumptions in the main text.  

2) Section 5, paragraph 3 is slightly unclear and may benefit from more detail. I list some specific suggestions and questions for this discussion below.

-It seems that Zhu 2014 is not the correct reference - I assume the authors mean Zhu 2015? In that paper, an expression similar to the authors' H-alpha line luminosity is given (equation 21). (The following comments assume that the authors followed Zhu 2015 in estimating possible R_s and M_p values.)

Thanks for noting this typo. Indeed we followed Zhu 2015 in our work. The reference has been updated in the text.

-Since the line luminosity does depend on the accretion rate (as the authors have written it, in the T term - see Equation 19 in Zhu 2015), it would be good for the authors to mention this. At face value the equation they use looks like the line luminosity is independent of accretion rate, which could be unintentionally misleading.

The text was modified accordingly.

-In Zhu 2015, the R_s term in Equation 21 (R_T in that paper) is the magnetospheric truncation radius (Equation 9 in that paper). In Zhu 2015, the shock occurs at the planet surface, not at the truncation radius. This could be clarified in the text, where the authors describe R_s; they could state that this is for magnetospheric accretion, where R_s is the truncation radius. If they are assuming that the shock occurs at the truncation radius, I would suggest double checking that they can justify using the expressions in Zhu 2015 under that assumption.

In Zhu 2015, the emission lines come from the magnetosphere, which is characterized by the truncation radius R_T (Eq. 21 in Zhu 2015). To avoid confusion, we adopted the same terminology, i.e., our R_s is now the same R_T from Zhu 2015. To simplify our calculations, we set R_T = 2.0 R_p, which seems an adequate approximation. The text was modified, explaining our assumptions.

-Relatedly, in Zhu 2015, I believe that R_T is the radius measured from the center of the planet, rather than from the planet surface. I would double check this and update the description of R_s, if necessary.

We modify the text clarifying the definition of the truncation radius.

-I noticed that the equation the authors use to convert R_s to Mp is slightly different from the equivalent one in Zhu (Equation 11). Do the authors simplify this expression somehow? If they do they should describe this in the paper.

We thank the referee for noting this. We improved our calculations using the same expression from Zhu 2015 (Eq. 11). Planetary masses were slightly modified, obtaining more plausible values.

Minor comments:

1) The authors reference Aoyama & Ikoma 2019 in their discussion. Aoyama & Ikoma 2019 mentions that deriving accretion luminosities from line luminosities according to Rigliaco et al 2012 may not always be appropriate. For example, their estimate of the PDS 70b accretion rate using a different accretion luminosity estimate, was much higher than Wagner et al 2018 for the same line luminosity. This could mean that a given accretion rate would correspond to a lower line luminosity if more realistic conversions are applied. This could be a nice point to make when the authors discuss scenarios that would lead to non-detections.

We added in the text accordingly.

2) Relatedly, the authors could point out that if accreting planets were mostly within ~200 mas then they would expect many non-detections. This would be a scenario to consider other than variability.

We added in the text accordingly.

3) There is a typo in the introduction. The accretion rate for PDS 70b from Wagner et al 2018 is 10^-8 Mjup / yr, not 10^-5 Mjup / yr.

Indeed, we corrected in the text.

4) While it is fine to postpone discussion of HD 142527 and HD 98800 BaBb to sections 4.1 and 4.2, it could be helpful (and not take up much space) to add references for the published accreting companion detections for those sources in section 2.

We added the references.

5) For DoAr 44, the authors could mention the inner disk warp as a possible planet indicator (Casassus et al 2018).

We added this point in the text. 

6) It would be helpful to add V magnitudes to Table 1, since they are relevant for AO performance.

Indeed, we added the information to Table 2, the one related to observations, as in Table 2 another column would not fit in the space of the page. Since it is relavant for the AO performance it is reasonable to add it in Table 2. 

7) For HD 135344B, in Table 1 the planet presence indicator is "possible planet induced features." Since this is slightly more vague than the other entries in the table, I suggest replacing it with something more specific.

We replaced with "possible planet induced spiral features."

8) In Table 1, there is some inconsistency between the HD 142527 and HD 98800 B planet presence indicators. The authors could add a description of disk features to the HD 142527 entry.

We modified the text accordingly.

9) In section 3, the authors should state what fraction of the frames were generally dropped for each target.

We added a sentence in the text. 

10) In section 3, I assume that the scaling of the continuum images take into account the relative peak counts in the PSFS (which would account for any H alpha stellar excess and the different filter widths). It could be useful to describe the normalization and rescaling in slightly more detail to make this more obvious.

We added a specific paragraph. 

11) In the last sentence in section 3, for clarity, the authors could modify the sentence to read "The two stellar companions (HD 98800 BaBb) of the spectroscopic binary have been resolved for the first time."

We modified the text accordingly. 

12) In Table 2, the authors should add a note defining DIT and NDIT.

We added a note. 

13) In the contrast curves, the authors could consider adding line styles so that it would be easy to distinguish between PSF profile, continuum, and ASDI.

We added 3 different line styles.

14) The captions for Figures 14 and 15 should say "apparent H-alpha line flux limits" and "accretion luminosity limits" for all the targets of the sample.

We modified the text accordingly.

Suggestion (may be out of the scope of the paper, but would be interesting):

Using their sample, the authors should be able to place statistical limits on the possible underlying planet accretion rates, masses, and/or separations in transition disks in general. It would be very interesting to add an estimate like this to the discussion, and it would fit in nicely with what is in there already.

At the end of Sec.4 we present the mean values of our limits for the survey, which includes many TDs. We can assume that they are statistically meaningful for TDs in general.   






@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@



Dear referee,
thank you so much for your second report, we hope to have clarified in this last version all the doubts that a reader may have.

1) In Figs 14 - 16, it looks like the fluxes in Figure 14 correspond to lower mass accretion rates than those in previous studies (e.g. for PDS 70). For example, the position of PDS 70c corresponds to ~10^-10 Mj / yr, while the estimate from Haffert et al is 10^-8 Mj / yr. The different masses wouldn't make up for the accretion rates - perhaps it is the inner accretion disk radius? In section 4, could the authors add a quick clarification of whether they use R_in = R_T, or some factor times the planet radius, as was done in Cugno + 2019?

We used the same factor as in Cugno+2019, Eq.4, of 1.25 (we clarified in the text). The other difference may be how the authors convert the H alpha flux onto mass accretion rate. Haffert+2019 used the full width at 10% of the maximum of the line. If we use the same procedure of our paper for PDS70c it gives 3.1e-11 Mj/yr which would be consistent with our plot. We also added a cautionary note in the caption of Fig.14.


2) I have one follow up question about the new text in section 5 (second paragraph on page 8). The authors are using the H alpha luminosity to determine the maximum planetary mass capable of producing the emission. The R_p values that are derived along the way are very small - much smaller than the radius that is assumed when calculating accretion rates, and much smaller than one would expect based on the planetary masses that are subsequently derived from equation 2. Is this the point that the authors are making when they say "If these estimates are correct, the hypothetical planets responsible for the different disk structures in our survey should be less massive than the range of masses mentioned above"?  Since the intermediate radius values look unrealistic, it would help to really spell out the reasoning in this paragraph and why the calculation is useful.

To be consistent, we compute the zeta factor (see Eq. 2) using R_T = 5 R_p, as in Cugno et al. 2019. Following the first comment from the referee "In Zhu 2015, the shock occurs at the planet surface, not at the truncation radius", we updated the values for the maximum planetary masses R_p, and M_p derived from the upper limit. The obtained values for low free-fall velocities are now consistent with the used to calculate the accretion rates and are physically realistic. We changed the paragraph in the main text. 










